The Dependence of Type Ia Supernova Luminosities on their Host Galaxies

(Abridged) Precision cosmology with Type Ia supernovae (SNe Ia) makes use of the fact that SN Ia luminosities depend on their light-curve shapes and colours. Using Supernova Legacy Survey (SNLS) and other data, we show that there is an additional dependence on the global characteristics of their host galaxies: events of the same light-curve shape and colour are, on average, 0.08mag (~4.0sigma) brighter in massive host galaxies (presumably metal-rich) and galaxies with low specific star-formation rates (sSFR). SNe Ia in galaxies with a low sSFR also have a smaller slope ("beta") between their luminosities and colours with ~2.7sigma significance, and a smaller scatter on SN Ia Hubble diagrams (at 95% confidence), though the significance of these effects is dependent on the reddest SNe. SN Ia colours are similar between low-mass and high-mass hosts, leading us to interpret their luminosity differences as an intrinsic property of the SNe and not of some external factor such as dust. If the host stellar mass is interpreted as a metallicity indicator, the luminosity trends are in qualitative agreement with theoretical predictions. We show that the average stellar mass, and therefore the average metallicity, of our SN Ia host galaxies decreases with redshift. The SN Ia luminosity differences consequently introduce a systematic error in cosmological analyses, comparable to the current statistical uncertainties on parameters such as w. We show that the use of two SN Ia absolute magnitudes, one for events in high-mass (metal-rich) galaxies, and one for events in low-mass (metal-poor) galaxies, adequately corrects for the differences. Cosmological fits incorporating these terms give a significant reduction in chi^2 (3.8-4.5sigma). We conclude that future SN Ia cosmological analyses should use a correction of this (or similar) form to control demographic shifts in the galaxy population.

==> tab1_long.txt <==
  03D1ar 0.408   19.57        10.37+0.28-0.10         1.55+0.27-0.77
  03D1au 0.504   21.87         9.55+0.13-0.09         0.63+0.58-0.63
  03D1aw 0.582   22.53         9.21+0.04-0.14         0.87+0.03-0.37
  03D1ax 0.496   18.49        11.61+0.15-0.08                 <-3.00
  03D1bk 0.865   20.21        11.47+0.08-0.03         0.46+0.04-3.46
  03D1bp 0.347   18.72        10.85+0.20-0.05         0.71+0.33-0.33
  03D1co 0.679   23.94         8.69+0.50-0.06        -0.06+0.66-0.43
  03D1dt 0.612   21.91         9.76+0.08-0.11         0.41+0.16-0.16
  03D1ew 0.868   26.37         8.58+0.70-0.91        -0.96+1.32-2.04
  03D1fc 0.332   19.55        10.41+0.02-0.05         0.47+0.25-0.24
  03D1fq 0.800   21.83        10.70+0.17-0.09         0.59+0.29-3.59
  03D3aw 0.449   19.38        10.73+0.02-0.05         0.57+0.05-0.02
  03D3ay 0.371   19.15        10.22+0.07-0.07         1.83+0.08-0.24
  03D3ba 0.291   19.36        10.23+0.15-0.03         0.51+0.31-0.32
  03D3bl 0.355   18.90        10.86+0.15-0.04         1.12+0.06-0.47
  03D3cd 0.461   21.40         9.37+0.24-0.07         0.90+0.12-0.70
  03D4ag 0.285   18.16        10.65+0.06-0.14         0.89+0.29-0.02
  03D4at 0.634   23.28         8.79+0.07-0.08        -0.10+0.33-0.06
  03D4cx 0.949   21.82        11.06+0.27-0.04         0.04+0.48-3.04
  03D4cy 0.927   22.38         9.76+0.41-0.06         1.19+0.42-0.59
  03D4cz 0.695   21.45        10.43+0.33-0.16         0.53+0.63-3.53
  03D4dh 0.627   21.79         9.46+0.18-0.15         0.91+0.24-0.53
  03D4di 0.899   22.23         9.93+0.11-0.02         1.61+0.03-0.26
  03D4dy 0.610  >26.27         5.33+1.45-1.00                 <-3.00
  03D4fd 0.791   22.76        10.05+0.24-0.20        -0.23+1.73-0.14
  03D4gf 0.580   24.54         7.68+0.27-0.31        -0.69+0.29-0.33
  03D4gg 0.592   20.80        10.20+0.01-0.01         1.74+0.00-0.01
  03D4gl 0.571   22.73         9.36+0.08-0.13        -0.08+0.98-0.10
  04D1dc 0.211   18.02        10.65+0.05-0.03         0.56+0.03-0.10
  04D1de 0.768   22.07         9.69+0.23-0.10         1.00+0.36-0.59
  04D1ff 0.860   24.61         8.78+0.54-0.07        -0.68+1.43-0.27
  04D1hd 0.369   23.66         8.22+0.12-0.06        -0.11+0.03-0.72
  04D1hx 0.560   21.67         9.68+0.14-0.13         0.33+0.29-0.12
  04D1hy 0.850   25.44         8.14+0.96-0.69        -0.48+0.47-0.98
  04D1iv 0.998   23.77         9.09+0.46-0.44         0.74+0.19-0.63
  04D1jd 0.778   22.62        10.43+0.09-0.21         0.05+0.23-0.35
  04D1jg 0.584   19.18        11.38+0.22-0.09         1.32+0.10-0.64
  04D1kj 0.585   20.46         9.97+0.16-0.06         1.51+0.14-0.70
  04D1ks 0.798   26.30         8.02+1.00-0.43        -1.45+1.42-0.48
  04D1oh 0.590   22.74         9.21+0.10-0.21        -0.11+0.48-0.04
  04D1ow 0.915  >26.76         9.45+0.31-2.44                 <-3.00
  04D1pc 0.770   22.29        10.47+0.21-0.15         0.96+0.11-1.01
  04D1pd 0.950   23.62        10.27+0.07-0.16        -0.33+0.39-0.11
  04D1pg 0.515   21.92         9.84+0.18-0.14         0.66+0.50-0.68
  04D1pp 0.735   20.21        11.43+0.10-0.08                 <-3.00
  04D1pu 0.639   22.09         9.36+0.30-0.18         1.02+0.08-0.71
  04D1qd 0.767   21.44        10.54+0.06-0.07         0.47+0.56-0.20
  04D1rh 0.435   21.29         9.92+0.14-0.13        -0.10+0.94-0.08
  04D1rx 0.985   22.63         9.83+0.17-0.08         0.47+0.99-0.28
  04D1sa 0.585   20.48        10.66+0.08-0.05         0.69+0.38-0.15
  04D1si 0.702   21.09        10.68+0.19-0.06         1.38+0.03-0.81
  04D1sk 0.663   21.61        10.46+0.17-0.13         1.11+0.05-0.64
  04D2al 0.836   23.36         9.69+0.26-0.17        -0.38+1.75-0.17
  04D2an 0.620   25.93         7.58+0.58-0.57        -0.75+0.27-0.62
  04D2cf 0.369   18.82        10.83+0.22-0.09         1.31+0.08-1.02
  04D2fp 0.415   19.87        10.26+0.31-0.12         1.64+0.27-0.86
  04D2fs 0.357   23.66         8.41+0.44-0.15         0.08+0.12-1.18
  04D2gb 0.450   21.02        10.28+0.12-0.07         0.26+0.03-0.91
  04D2gc 0.522   22.23         9.36+0.23-0.18         0.57+0.41-0.65
  04D2gp 0.732   23.61         8.88+0.33-0.13         0.54+0.07-0.75
  04D2ja 0.740   20.88        11.04+0.15-0.03         0.02+0.03-3.02
  04D2kr 0.744   19.38        11.15+0.62-0.39         2.74+0.14-1.95
  04D2mc 0.348   18.93        10.98+0.17-0.07        -0.11+0.04-2.89
  04D2mh 0.590   22.77         9.14+0.33-0.50         0.10+0.66-0.31
  04D2mj 0.513   21.37         9.58+0.18-0.07         0.96+0.15-0.64
  04D3co 0.620   23.67         9.56+0.15-0.33         0.10+0.57-1.29
  04D3cp 0.830   20.09        10.73+0.38-0.27         2.26+0.25-1.10
  04D3cy 0.643   21.37        10.02+0.27-0.15         1.26+0.38-0.79
  04D3dd 1.002   25.24         9.54+0.12-0.14         0.21+0.21-0.85
  04D3do 0.610   21.75        10.53+0.08-0.06                 <-3.00
  04D3ez 0.263   19.20        10.31+0.01-0.02         0.24+0.01-0.08
  04D3fk 0.358   20.79        10.21+0.10-0.05         0.62+0.03-0.31
  04D3fq 0.742   23.29         9.35+0.06-0.03         1.01+0.03-0.33
  04D3hn 0.552   20.09        10.83+0.03-0.01        -0.20+0.03-0.89
  04D3kr 0.337   21.53         9.31+0.07-0.06        -0.18+0.14-0.10
  04D3ks 0.750   24.74         8.51+0.41-0.04        -0.71+1.21-0.40
  04D3lp 0.983   24.25         8.95+0.14-0.11         0.13+0.19-0.19
  04D3lu 0.822   21.26        11.16+0.08-0.07                 <-3.00
  04D3mk 0.813   23.08         9.77+0.50-0.19        -0.36+1.40-0.08
  04D3ml 0.950   22.84         9.94+0.31-0.11         1.41+0.23-0.88
  04D3nc 0.817   23.25         9.18+0.06-0.09         0.49+0.34-0.35
  04D3nh 0.340   22.17         9.38+0.02-0.02        -0.48+0.01-0.15
  04D3ny 0.810   22.91        10.08+0.28-0.25         0.83+0.15-0.94
  04D4an 0.613   20.70        10.58+0.12-0.19         1.41+0.59-0.31
  04D4bk 0.880   26.49         7.90+1.17-1.01        -1.03+0.80-1.97
  04D4bq 0.550   23.79         8.74+0.82-0.68         0.40+0.20-1.60
  04D4dm 0.811   23.44         9.03+0.08-0.17         0.57+0.13-0.29
  04D4dw 1.031   22.04        10.85+0.29-0.15         1.38+0.58-1.09
  04D4fx 0.629   24.87         8.35+0.63-0.68        -0.91+1.06-0.53
  04D4gg 0.424   19.64        10.09+0.42-0.27         1.56+0.29-0.85
  04D4hf 0.936  >26.47         8.58+0.91-1.64        -0.17+0.53-2.83
  04D4hu 0.703   22.17         9.52+0.33-0.11         1.12+0.09-0.84
  04D4ib 0.699   20.69        11.04+0.17-0.07                 <-3.00
  04D4ic 0.687   23.87         9.37+0.12-0.19         0.27+0.35-0.89
  04D4id 0.769   21.30        10.37+0.28-0.11         2.01+0.06-0.92
  04D4ih 0.934   22.34        10.91+0.12-0.13        -0.11+0.99-2.89
  04D4ii 0.866   21.90        10.98+0.16-0.14         1.30+0.11-0.82
  04D4im 0.751   20.48        11.25+0.14-0.07                 <-3.00
  04D4in 0.516   22.68         9.14+0.17-0.03        -0.17+0.42-0.10
  04D4jr 0.470   24.68         8.06+0.74-0.61        -0.28+0.16-1.39
  04D4ju 0.472   21.28         9.27+0.24-0.11         0.93+0.09-0.58
  04D4jw 0.961   21.54        11.28+0.12-0.09                 <-3.00
  04D4jy 0.930  >26.53         8.41+0.98-2.63        -1.33+1.14-1.67
  05D1az 0.842   26.19         8.68+0.35-0.92        -0.93+1.14-0.75
  05D1cb 0.632   20.89        10.15+0.09-0.07         1.38+0.24-0.20
  05D1cc 0.563   22.32         9.35+0.09-0.31         0.10+0.78-0.12
  05D1ck 0.617   21.25         9.76+0.19-0.15         1.14+0.24-0.54
  05D1cl 0.830   24.99         8.47+0.71-0.24        -0.41+0.64-0.70
  05D1dn 0.566   20.62        10.27+0.02-0.07         1.72+0.19-0.36
  05D1dx 0.580   23.15         9.45+0.18-0.05         0.20+0.17-0.32
  05D1ee 0.559   20.38        11.01+0.06-0.12         0.18+0.44-0.01
  05D1em 0.866   21.22        11.10+0.07-0.03         0.07+0.03-3.07
  05D1eo 0.737   20.96        11.17+0.15-0.20         0.08+0.94-3.08
  05D1er 0.860   22.64        10.43+0.26-0.04         0.31+0.22-0.03
  05D1hk 0.263   21.49         8.95+0.19-0.10         0.62+0.18-0.20
  05D1hm 0.587   21.49         9.89+0.26-0.09         1.57+0.09-0.72
  05D1ix 0.490   26.35         7.50+0.68-0.73        -2.18+1.39-0.34
  05D1iz 0.860   25.02         8.96+0.50-1.04        -0.44+0.83-0.56
  05D1ju 0.707   21.58        10.76+0.11-0.30         1.09+0.24-0.75
  05D1ke 0.690   23.51         8.90+0.39-0.27         0.56+0.10-0.83
  05D1kl 0.560   23.98         8.46+0.37-0.20         0.14+0.10-0.86
  05D2ab 0.323   19.84        10.12+0.11-0.05         0.66+0.22-0.44
  05D2ac 0.479   18.75        11.19+0.08-0.04         1.72+0.04-0.32
  05D2ah 0.184   19.97         9.22+0.01-0.02        -0.13+0.01-0.01
  05D2ay 0.920   21.67        10.33+0.20-0.06         2.01+0.08-0.64
  05D2bt 0.680   21.31         9.72+0.44-0.49         1.40+0.13-0.82
  05D2bv 0.474   22.99         8.87+0.12-0.11         0.25+0.30-0.53
  05D2bw 0.920   24.33         9.20+0.33-0.75        -0.12+0.81-0.13
  05D2by 0.891   22.86         9.47+0.13-0.03         1.14+0.08-0.69
  05D2cb 0.427   21.37         9.56+0.06-0.09         0.97+0.18-0.18
  05D2ci 0.630   20.21        11.02+0.27-0.05         0.88+0.50-0.58
  05D2ct 0.734   22.17         9.81+0.05-0.09         1.35+0.14-0.09
  05D2dt 0.574   21.74        10.28+0.08-0.11         0.34+0.36-0.47
  05D2dw 0.417   22.31         8.84+0.24-0.15         0.51+0.06-0.78
  05D2dy 0.510   24.93         7.77+1.00-0.65        -0.57+0.31-0.69
  05D2eb 0.534   22.70         8.71+0.47-0.18         0.34+0.27-0.60
  05D2ec 0.640   21.21        10.04+0.06-0.05         1.69+0.01-0.08
  05D2fq 0.733   20.50        10.92+0.13-0.14         1.47+0.32-0.49
  05D2hc 0.350   18.51        11.00+0.15-0.03         0.93+0.04-3.93
  05D2he 0.608   21.56         9.46+0.18-0.19         1.13+0.11-0.54
  05D2ie 0.348   21.28         9.31+0.07-0.04         0.03+0.14-0.07
  05D2le 0.700   25.95         8.08+0.67-0.71        -1.00+0.88-0.90
  05D2mp 0.354   23.04         8.68+0.26-0.10        -0.95+1.19-0.47
  05D2my 0.981   22.69        10.65+0.08-0.16         1.24+0.09-1.00
  05D2nt 0.757   23.31         9.10+0.33-0.38         0.73+0.08-0.80
  05D2ob 0.924   24.44         8.61+0.30-0.45         0.29+0.13-0.51
  05D3ax 0.643   24.45         8.48+0.27-0.51        -0.66+0.71-0.10
  05D3cf 0.419   21.71         9.64+0.06-0.22        -0.11+1.13-0.02
  05D3ci 0.515   21.33        10.05+0.05-0.08        -0.03+0.34-0.13
  05D3cq 0.890   23.66         8.93+0.17-0.37         0.59+0.13-0.41
  05D3cx 0.805   21.86         9.89+0.33-0.04         1.51+0.15-1.02
  05D3dd 0.480   19.00        11.25+0.15-0.05                 <-3.00
  05D3gp 0.580   23.34         9.05+0.09-0.28        -0.33+0.85-0.08
  05D3gv 0.715   21.44        10.77+0.11-0.12                 <-3.00
  05D3ha 0.805   20.81        11.21+0.17-0.15         0.80+0.28-0.38
  05D3hh 0.766   21.99        10.45+0.16-0.16         0.04+1.03-0.27
  05D3hs 0.664   22.39         9.05+0.15-0.11         0.69+0.17-0.13
  05D3ht 0.901   22.37         9.72+0.07-0.20         1.37+0.07-0.22
  05D3jb 0.745   21.91        10.52+0.08-0.01        -0.50+0.04-2.50
  05D3jh 0.718   21.11        10.86+0.20-0.08         0.81+0.13-3.81
  05D3jk 0.736   22.34         9.50+0.50-0.12         0.33+1.02-0.28
  05D3jq 0.579   20.30         8.87+0.52-0.32         0.49+0.42-0.30
  05D3jr 0.370   24.33         8.03+1.07-0.60        -0.31+0.49-2.69
  05D3km 0.960   19.06        12.13+0.71-0.40         1.11+1.26-4.11
  05D3kp 0.850   21.60        10.67+0.11-0.14         0.29+0.24-0.05
  05D3kt 0.648   22.81         9.18+0.26-0.09         0.72+0.19-0.80
  05D3kx 0.219   17.78        10.65+0.04-0.10         0.71+0.29-0.02
  05D3la 0.936   23.20         9.66+0.08-0.13         1.32+0.06-0.32
  05D3lb 0.647   23.36         8.97+0.25-0.21        -0.21+0.89-0.11
  05D3lc 0.461   19.79        10.81+0.07-0.04        -0.21+0.02-2.79
  05D3lr 0.600   20.39        10.91+0.05-0.06         0.82+0.11-0.03
  05D3mh 0.670   21.14        10.12+0.46-0.09         1.79+0.13-1.20
  05D3mn 0.760   22.17        10.48+0.18-0.05        -1.45+0.92-1.55
  05D3mq 0.246   18.31        10.74+0.12-0.03         0.63+0.06-0.19
  05D3mx 0.470   19.89        10.82+0.10-0.03         0.47+0.35-0.37
  05D3ne 0.169   16.20        11.15+0.31-0.02         1.06+0.02-4.06
  05D4af 0.499   22.60         9.02+0.12-0.05        -0.16+0.72-0.09
  05D4ag 0.640   24.30         8.42+0.44-0.35         0.08+0.15-0.71
  05D4av 0.509   21.38        10.32+0.07-0.16         0.79+0.11-0.42
  05D4be 0.537   22.19         9.48+0.10-0.17         0.09+0.89-0.11
  05D4bf 0.589   20.15        10.27+0.14-0.03         1.81+0.22-0.75
  05D4bi 0.775   23.46         9.16+0.17-0.26         0.08+0.70-0.19
  05D4bj 0.701   22.67         9.31+0.12-0.07         0.98+0.06-0.69
  05D4bm 0.372   21.52         9.07+0.07-0.08         0.10+0.25-0.07
  05D4cn 0.763   21.42        10.51+0.25-0.37         1.41+0.59-1.25
  05D4cq 0.701   21.15        10.60+0.18-0.14         0.55+0.76-0.85
  05D4cs 0.790   25.46         9.03+0.53-0.74        -0.15+0.69-2.85
  05D4cw 0.375   19.76        10.53+0.10-0.04                 <-3.00
  05D4dt 0.407   19.05        10.46+0.08-0.15         1.12+0.89-0.19
  05D4dw 0.855   22.97        10.05+0.19-0.17         0.89+0.20-0.79
  05D4dy 0.810   24.75         8.37+0.21-0.13        -0.09+0.15-0.38
  05D4ef 0.605   21.38        10.48+0.21-0.06         0.45+0.20-3.45
  05D4ej 0.585   20.71        10.17+0.11-0.20         0.76+0.97-0.11
  05D4ek 0.536   20.01        10.89+0.09-0.13         1.45+0.07-0.42
  05D4ev 0.722   20.86        10.93+0.11-0.01        -0.09+1.01-2.91
  05D4ff 0.402   19.24        10.57+0.05-0.31         0.86+1.10-0.02
  05D4fg 0.839   20.47        11.33+0.10-0.08         1.23+0.29-0.25
  05D4fo 0.373   24.88         8.41+0.19-0.54        -1.63+1.45-0.66
  05D4gw 0.808   23.73         9.03+0.14-0.08         0.70+0.09-0.39
  05D4hn 0.842   24.47         8.52+0.21-0.10         0.19+0.09-0.48
  06D2bk 0.499   22.64         8.65+0.12-0.05         0.30+0.09-0.21
  06D2ca 0.531   20.92         9.84+0.48-0.10         1.50+0.12-1.03
  06D2cc 0.532   19.88        10.91+0.18-0.03         0.77+0.22-0.47
  06D2cd 0.930   26.07         7.96+0.31-0.61        -0.80+0.54-0.23
  06D2ce 0.820   20.24        11.38+0.12-0.02         0.35+0.03-3.35
  06D2ck 0.552   20.04        11.23+0.08-0.05         0.09+0.11-3.09
  06D2fb 0.124   18.53         9.75+0.13-0.12         0.06+0.39-0.32
  06D2ga 0.840   23.97         9.10+0.35-0.23        -0.66+1.47-0.20
  06D2gb 0.442   19.43        10.94+0.20-0.05        -0.99+0.91-2.01
  06D3bz 0.727   22.02        10.34+0.04-0.08         0.23+0.50-0.11
  06D3cc 0.683   22.68        10.13+0.17-0.09         0.62+0.08-0.69
  06D3df 0.442   20.14        10.49+0.03-0.04         0.45+0.29-0.01
  06D3do 0.725   24.12         8.76+0.16-0.20        -0.34+0.59-0.12
  06D3dt 0.282   19.28         9.61+0.07-0.07         1.28+0.02-0.08
  06D3ed 0.404   21.63         9.54+0.10-0.31        -0.12+0.83-0.09
  06D3el 0.519   21.89         9.59+0.06-0.14         0.07+0.36-0.02
  06D3em 0.690   23.39         9.50+0.30-0.19         0.31+0.77-1.15
  06D3en 1.060   26.44         7.78+1.65-0.22        -0.61+0.83-0.74
  06D3et 0.576   20.60        10.80+0.15-0.03        -1.12+0.89-1.88
  06D3fp 0.268   20.10         9.57+0.31-0.21         0.86+0.27-0.80
  06D3gh 0.720   23.52         9.35+0.35-0.14         0.83+0.20-1.08
  06D3gn 0.250   18.53        10.61+0.06-0.16         0.90+0.32-0.48
  06D3gx 0.760   22.17        10.49+0.15-0.14         1.06+0.06-0.70
  06D4ba 0.700   24.55         8.59+0.59-0.26        -0.59+0.90-0.14
  06D4bo 0.552   21.29        10.00+0.27-0.17         1.62+0.07-1.61
  06D4bw 0.732   22.61         9.32+0.21-0.09         0.62+0.38-0.46
  06D4ce 0.850   25.77         8.91+0.03-0.60        -0.87+1.11-0.08
  06D4cl 1.000   21.78         9.39+0.66-0.26         1.02+0.53-0.27
  06D4co 0.437   20.13        10.66+0.16-0.15         0.62+0.38-0.72
  06D4cq 0.411   21.70         9.14+0.06-0.12         0.04+0.70-0.05
  06D4dh 0.303   20.80         9.40+0.11-0.03        -0.03+0.15-0.08

